Towards Immersive Humanitarian Visualizations

This paper introduces immersive humanitarian visualization as a promising research area in information visualization. Humanitarian visualizations are data visualizations designed to promote human welfare. This paper explains why immersive display technologies taken broadly (e.g, virtual reality, augmented reality, ambient displays and physical representations) open up a range of opportunities for humanitarian visualization. In particular, immersive displays offer ways to make remote and hidden human suffering more salient. They also offer ways to communicate quantitative facts together with qualitative information and visceral experiences, in order to provide a holistic understanding of humanitarian issues that could support more informed humanitarian decisions. But despite some promising preliminary work, immersive humanitarian visualization has not taken off as a research topic yet. The goal of this paper is to encourage, motivate, and inspire future research in this area.

==> figures-low/mogrify-command.txt <==
cd /Volumes/GoogleDrive/My\ Drive/Humanitarian\ visualization/figures-low
mogrify -format jpg -quality 10 -path . ../figures/*

==> mogrify-command.txt <==
cd /Volumes/GoogleDrive/My\ Drive/Humanitarian\ visualization/figures-low
mogrify -format jpg -resize x600\> -quality 60 -path . ../figures/*

